Higher fidelity perceptual image and video compression with a latent conditioned residual denoising diffusion model

Denoising diffusion models achieved impressive results on several image generation tasks often outperforming GAN based models. Recently, the generative capabilities of diffusion models have been employed for perceptual image compression, such as in CDC. A major drawback of these diffusion-based methods is that, while producing impressive perceptual quality images they are dropping in fidelity/increasing the distortion to the original uncompressed images when compared with other traditional or learned image compression schemes aiming for fidelity. In this paper, we propose a hybrid compression scheme optimized for perceptual quality, extending the approach of the CDC model with a decoder network in order to reduce the impact on distortion metrics such as PSNR. After using the decoder network to generate an initial image, optimized for distortion, the latent conditioned diffusion model refines the reconstruction for perceptual quality by predicting the residual. On standard benchmarks, we achieve up to +2dB PSNR fidelity improvements while maintaining comparable LPIPS and FID perceptual scores when compared with CDC. Additionally, the approach is easily extensible to video compression, where we achieve similar results.

==> csv/HiFiC-PyTorch_kodak.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,fid_patches_no_overlap,bpp,enc_time,dec_time,fid,secondary_0
27.263317346572876,0.9325090050697327,0.09263189292202394,0.6003816698988279,0.10372895747423172,64.13607915338179,0.1490416663388411,1.7891327540079754e-05,0.010883599519729614,64.13607915338179,
29.09904384613037,0.9603761086861292,0.06300133156279723,0.6031172672907511,0.08176275591055553,47.402364800908686,0.3032916635274887,1.9411245981852215e-05,0.01084191600481669,47.402364800908686,
29.93126956621806,0.9741634825865427,0.04339444745952884,0.6288570861021677,0.06809810052315395,35.51370131334761,0.4678750050564607,1.932183901468913e-05,0.011913090944290161,35.51370131334761,


==> csv/bpg_0.csv <==
bpp,psnr,ms-ssim,lpips,fid,dbcnn,dists
0.22348333367456993,29.803918917973835,0.9451745450496674,0.25894201422731083,135.03186921409952,0.538094719250997,0.16669905185699463
0.3515624975164731,31.59465702374776,0.964783601462841,0.1905462797731161,107.910052105859,0.5919176563620567,0.1331015725930532
0.46472499954203766,32.87384366989136,0.9744113410512606,0.1506226632433633,92.29354827051316,0.6224923580884933,0.1131348783771197
0.6846958311895529,34.85747480392456,0.9845482359329859,0.10454475445051988,72.40267593627658,0.6560573428869247,0.0878350039323171
0.8666291584571203,36.222408294677734,0.9892932921648026,0.08106976631097496,60.14429174350977,0.6766461233297983,0.07289743423461914
1.4546208356817563,39.56647205352783,0.9964271535476049,0.04484495547755311,41.23617087711688,0.7052162711819013,0.043747988839944206


==> csv/cdc_epsilon_rho09.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID,dbcnn,dists
0.232,26.2,0.102,0.929,56.376,0.6554138014713923,0.06688950459162395
0.326,27.461,0.081,0.947,48.735,0.6643246759970983,0.05494896819194158
0.53,29.217,0.054,0.973,40.117,0.680066205561161,0.03803262114524841


==> csv/cdc_residual_epsilon_rho005.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID
.7,32.9,.044,.982,41.39


==> csv/cdc_residual_epsilon_rho01.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID,dbcnn,dists
.101,25.023,.151,.876,89.281,0.6423833469549814,0.11399289220571518
.21,27.372,.1,.931,67.376,0.6578847294052442,0.08409499377012253
.421,30.228,.060,.967,48.199,0.6724527950088183,0.055505303045113884
.763,33.289,.036,.985,37.181,0.6867574428518614,0.03507546583811442


==> csv/cdc_residual_epsilon_rho03.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID
.173,25.953,.111,.906,69.72
.336,28.557,.071,.952,52.567
.613,31.312,.043,.976,40.653


==> csv/cdc_residual_epsilon_rho05.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID,dbcnn,dists
0.159,25.303,.116,.894,72.054,0.6615894561012586,0.08570922911167145
0.236,26.689,0.095,0.925,61.951,0.6658115039269129,0.07414831221103668
.306,27.756,.077,.942,55.102,0.6733003805081049,0.06441328922907512
.435,29.272,.059,.962,45.788,0.6794736708203951,0.0495391512910525
.543,30.264,.048,.971,41.877,0.6827258368333181,0.04208315908908844
.738,31.868,.037,.981,36.662,0.6891082103053728,0.03238615393638611


==> csv/cdc_residual_epsilon_rho07.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID
.317,27.426,.083,.941,59.031
.534,29.771,.053,.968,43.362


==> csv/cdc_residual_epsilon_rho09.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID
.244,26.122,.1,.92,59.869
.351,27.351,.077,.945,51.159
.588,29.705,.052,.971,31.359


==> csv/cdc_x0_rho09.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID,dbcnn,dists
0.282,26.07,0.093,0.929,53.291,0.6769576395551363,0.05542293439308802
0.485,28.565,0.064,0.963,42.947,0.6883961309989294,0.03766688456137975
0.702,30.038,0.05,0.976,38.275,0.6890323534607887,0.03054928034543991


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_10.csv <==
psnr,ms-ssim,lpips,secondary_0,enc_time,dec_time,bpp,fid
26.042077620824177,0.9071535517772039,0.1619315299515923,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176}",0.1713003615538279,0.6542395253976186,0.15854344392816225,71.99960674614681
27.37875485420227,0.9329783866802851,0.13854107788453499,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035}",0.18777421116828918,0.6909661094347636,0.23611021352310976,62.508184419872805
28.363416989644367,0.9468809018532435,0.12034628912806511,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487}",0.2206777036190033,0.6628321210543314,0.30638287651042145,57.547722193536856
29.56734522183736,0.9601158127188683,0.09108480904251337,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914}",0.20920809110005698,0.6486418048540751,0.4354104995727539,50.774495740113025
30.332881291707356,0.9662320042649905,0.07345811914031704,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023}",0.07369756698608398,0.6841511130332947,0.5434479713439941,46.2463420869023


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_100.csv <==
psnr,ms-ssim,lpips,secondary_0,enc_time,dec_time,bpp,fid
25.302918593088787,0.8938783556222916,0.11648744577541947,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176}",0.19200700521469116,6.6472918291886645,0.15854344392816225,72.05390171396073
26.68877712885539,0.924737773835659,0.0951277685041229,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035}",0.06893100341161092,6.702470312515895,0.23611021352310976,61.95075861601521
27.75557804107666,0.9422952433427175,0.07742016576230526,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487}",0.18306454022725424,6.710184683402379,0.30638287651042145,55.10183514415593
29.272462765375774,0.9616764684518179,0.059281871654093266,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914}",0.166695902744929,6.6717522243658705,0.4354104995727539,45.78759117217231
30.26434310277303,0.9706031481424967,0.04766463014918069,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023}",0.20099544525146484,6.2389224370320635,0.5434479713439941,41.87744347683764


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_125.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
25.240253448486328,0.8921380812923113,0.11760440996537606,0.66043654580911,0.0892207498351733,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176, 'dbcnn': 0.4678744561970234, 'dists': 0.15947596480449042}",0.15854344392816225,0.04648394385973612,4.616029232740402,72.01883362585414
26.615501165390015,0.9232999011874199,0.0953874564729631,0.6664580851793289,0.07535214970509212,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035, 'dbcnn': 0.5482972512642542, 'dists': 0.1267398496468862}",0.23611021352310976,0.04681187868118286,4.660203645626704,61.98591624980145
27.663719574610393,0.9408124759793282,0.07788607183222969,0.6741104970375696,0.0659467875957489,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487, 'dbcnn': 0.5787166431546211, 'dists': 0.10690782964229584}",0.30638287651042145,0.045275221268335976,4.411019066969554,55.48132884347808
29.176344633102417,0.9606186524033546,0.05891831583964328,0.6811482484141985,0.05104311307271322,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914, 'dbcnn': 0.6237525145212809, 'dists': 0.08046677211920421}",0.4354104995727539,0.0445256233215332,4.373866856098175,46.54443309138668
30.165481170018513,0.9696818043788274,0.04774720865922669,0.6844120398163795,0.042934333284695946,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023, 'dbcnn': 0.642520397901535, 'dists': 0.06722497940063477}",0.5434479713439941,0.04714541633923849,4.337745090325673,42.03324679002026


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_15.csv <==
psnr,ms-ssim,lpips,secondary_0,enc_time,dec_time,bpp,fid
27.67241708437602,0.9394456272323927,0.11075689860930045,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035}",0.043681045373280845,0.4944286247094472,0.23611021352310976,55.193614445062565
30.266390244166057,0.96919085085392,0.07115843302259843,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914}",0.0697998305161794,0.5177021920681,0.4354104995727539,44.48405268516484


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_150.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
25.204997221628826,0.8911260912815729,0.11783144064247608,0.6630533933639526,0.08935327331225078,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176, 'dbcnn': 0.4678744561970234, 'dists': 0.15947596480449042}",0.15854344392816225,0.08450933297475179,7.814968665440877,73.39996427061982
26.578188339869182,0.922398716211319,0.09562015843888123,0.6671694119771322,0.07629734774430592,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035, 'dbcnn': 0.5482972512642542, 'dists': 0.1267398496468862}",0.23611021352310976,0.10210551818211873,8.281188915173212,63.359732469200594
27.60673228899638,0.9398879756530126,0.07881620371093352,0.6737848942478498,0.06708162774642308,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487, 'dbcnn': 0.5787166431546211, 'dists': 0.10690782964229584}",0.30638287651042145,0.09792348742485046,7.781940420468648,56.419800678462025
29.10529637336731,0.9599120790759722,0.059268146520480514,0.6804761067032814,0.05170998473962148,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914, 'dbcnn': 0.6237525145212809, 'dists': 0.08046677211920421}",0.4354104995727539,0.052104651927948,7.830099006493886,46.59404689345132
30.087069114049275,0.9690062925219536,0.04822671374616524,0.6827964733044306,0.04366172353426615,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023, 'dbcnn': 0.642520397901535, 'dists': 0.06722497940063477}",0.5434479713439941,0.04653540253639221,5.622941305239995,42.40542165708416


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_17.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
26.105049928029377,0.9111429502566656,0.12953237568338713,0.6068710337082545,0.07234912117322286,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176, 'dbcnn': 0.4678744561970234, 'dists': 0.15947596480449042}",0.15854344392816225,0.20159177978833517,1.1939978798230488,64.29730164175783
27.628141164779663,0.9393141542871793,0.10822103529547651,0.6134950692454973,0.06002889573574066,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035, 'dbcnn': 0.5482972512642542, 'dists': 0.1267398496468862}",0.23611021352310976,0.2025505801041921,1.193326324224472,54.72526817506349
28.772274255752563,0.954793319106102,0.0914164016333719,0.6264637013276418,0.050430960953235626,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487, 'dbcnn': 0.5787166431546211, 'dists': 0.10690782964229584}",0.30638287651042145,0.20873152216275534,1.193963994582494,50.27451402876778
30.28404172261556,0.9699329982201258,0.07087548806642492,0.6365770374735197,0.04017447431882223,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914, 'dbcnn': 0.6237525145212809, 'dists': 0.08046677211920421}",0.4354104995727539,0.20998162031173706,1.1990502576033275,43.93362509049416
31.305243730545044,0.9770854463179907,0.05587724829092622,0.6449005181590716,0.032748435934384666,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023, 'dbcnn': 0.642520397901535, 'dists': 0.06722497940063477}",0.5434479713439941,0.18538928031921387,1.1981067558129628,39.861539936561655


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_20.csv <==
psnr,ms-ssim,lpips,secondary_0,enc_time,dec_time,bpp,fid
26.062100013097126,0.9101346085468928,0.12754115089774132,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176}",0.21784736712773642,1.2980181475480397,0.15854344392816225,64.9023508016266
27.580582062403362,0.9387462238470713,0.1074851737357676,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035}",0.21285217007001242,1.261618008216222,0.23611021352310976,55.72212846024479
28.723504702250164,0.9543814534942309,0.09088993584737182,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487}",0.15829973419507345,1.3581524988015492,0.30638287651042145,50.04962582867489
30.27780508995056,0.9700809791684151,0.07154870483403404,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914}",0.0843546489874522,1.1018304526805878,0.4354104995727539,43.904893822508996
31.324956099192303,0.9774472390611967,0.057462208128223814,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023}",0.18398295839627585,1.3025578260421753,0.5434479713439941,39.98963734733303


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_200.csv <==
psnr,ms-ssim,lpips,secondary_0,enc_time,dec_time,bpp,fid
25.145585378011067,0.8896398544311523,0.1187158275085191,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176}",0.04551892479260763,7.24148075779279,0.15854344392816225,74.37677540286438
26.506388664245605,0.9210115695993105,0.09634951750437419,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035}",0.04552007714907328,7.235451420148213,0.23611021352310976,64.11372601053233
27.531288703282673,0.9386695896585783,0.0806646056783696,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487}",0.044997592767079674,7.242373545964559,0.30638287651042145,57.682364303936424
29.026069323221844,0.9588478828469912,0.05985581191877524,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914}",0.0438761313756307,7.248804003000259,0.4354104995727539,48.24929980069754
29.993123769760132,0.9680400962630907,0.0488767777569592,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023}",0.14087742567062378,9.457280486822128,0.5434479713439941,44.153095828991184


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_50.csv <==
psnr,ms-ssim,lpips,secondary_0,enc_time,dec_time,bpp,fid
25.565125226974487,0.8998129591345787,0.11974387243390083,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176}",0.15379061301549277,3.3316000501314798,0.15854344392816225,67.4096579415721
27.018767833709717,0.9303594579299291,0.09978015410403411,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035}",0.2170732021331787,3.3327687283356986,0.23611021352310976,57.62888144860966
28.11216417948405,0.9472368707259496,0.08079057559370995,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487}",0.06076564391454061,3.275265336036682,0.30638287651042145,51.399959247711934
29.678871552149456,0.9656138867139816,0.06477979927634199,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914}",0.21826928853988647,3.3254989882310233,0.4354104995727539,44.165351075378965
30.71277340253194,0.9740180497368177,0.05252841720357537,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023}",0.21955758333206177,3.3283759554227195,0.5434479713439941,40.390052705608866


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_500.csv <==
psnr,ms-ssim,lpips,secondary_0,enc_time,dec_time,bpp,fid
25.03614107767741,0.886628694832325,0.12426269302765529,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176}",0.04622006416320801,18.750813762346905,0.15854344392816225,78.53247904843118
26.366150617599487,0.9181509440143903,0.10089462560911973,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035}",0.04466759165128072,18.126522829135258,0.23611021352310976,68.2067058092378
27.366808255513508,0.9358625387152036,0.085804410589238,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487}",0.045302242040634155,18.147444913784664,0.30638287651042145,60.868514111563684
28.83073631922404,0.9566523159543673,0.06341622568046053,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914}",0.04440202315648397,18.145306666692097,0.4354104995727539,50.42492015818209
29.767470121383667,0.9659142270684242,0.052632174299408994,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023}",0.04540392756462097,18.14206851522128,0.5434479713439941,46.14455393952812


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_75.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
25.38943099975586,0.8958137432734171,0.11760637319336335,0.659517859419187,0.08480771879355113,"{'psnr': 27.48387837409973, 'ms-ssim': 0.9264951224128405, 'lpips': 0.2759344819933176, 'dbcnn': 0.4678744561970234, 'dists': 0.15947596480449042}",0.15854344392816225,0.04447717467943827,2.5725516080856323,70.33939601857077
26.80225721995036,0.9268143226703008,0.09622508225341637,0.6642449696858724,0.0709039494395256,"{'psnr': 28.819276173909504, 'ms-ssim': 0.9485264495015144, 'lpips': 0.20331112605830035, 'dbcnn': 0.5482972512642542, 'dists': 0.1267398496468862}",0.23611021352310976,0.04494749506314596,2.602159231901169,60.65402825218342
27.880290905634563,0.9440332278609276,0.07791531256710489,0.6722155114014944,0.06093665460745493,"{'psnr': 29.775480429331463, 'ms-ssim': 0.9604019100467364, 'lpips': 0.15966872653613487, 'dbcnn': 0.5787166431546211, 'dists': 0.10690782964229584}",0.30638287651042145,0.04653273026148478,2.6638704041639962,53.85595750913137
29.422834396362305,0.9631800204515457,0.06026188377290964,0.6803043310840925,0.04754359771807989,"{'psnr': 31.18530209859212, 'ms-ssim': 0.9727814197540283, 'lpips': 0.10954917035996914, 'dbcnn': 0.6237525145212809, 'dists': 0.08046677211920421}",0.4354104995727539,0.04723703861236572,2.5991637110710144,45.517009536384876
30.430914163589478,0.9719345420598984,0.04884929737697045,0.6821857442458471,0.03932305922110876,"{'psnr': 32.18041372299194, 'ms-ssim': 0.9790291612346967, 'lpips': 0.08468288090080023, 'dbcnn': 0.642520397901535, 'dists': 0.06722497940063477}",0.5434479713439941,0.0450931986172994,2.623078376054764,41.158785174060085


==> csv/decode_steps/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_decoder.csv <==
psnr,ms-ssim,lpips,bpp
27.48387837409973,0.9264951224128405,0.2759344819933176,0.15854344392816225
28.819276173909504,0.9485264495015144,0.20331112605830035,0.23611021352310976
29.775480429331463,0.9604019100467364,0.15966872653613487,0.30638287651042145
31.18530209859212,0.9727814197540283,0.10954917035996914,0.4354104995727539
32.18041372299194,0.9790291612346967,0.08468288090080023,0.5434479713439941


==> csv/div2k/HiFiC-PyTorch_div2k_768_pytorch.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,fid_patches_no_overlap,bpp,enc_time,dec_time,fid,secondary_0,dbcnn,piq-pieapp,pyiqa-musiq,pyiqa-ckdn
27.341919956207274,0.9536731618642807,0.07695122700184584,0.5047828549146652,0.09691859006881715,36.250552507427926,0.16515000000596047,2.226829528808594e-05,0.10945623397827148,36.250552507427926,,0.5047828549146652,0.7711703312397004,67.87241313934327,0.6283828765153885
29.293431968688964,0.9744833934307099,0.050423401091247794,0.5097235643863678,0.07546807289123535,26.886120239079048,0.320380000397563,2.3345947265625e-05,0.10459493637084961,26.886120239079048,,0.5097235643863678,0.5661254702508449,68.62304447174073,0.6324184411764144
30.289408988952637,0.9835428947210312,0.03326997196301818,0.5417464420199394,0.059678820371627805,20.43347147440369,0.4771800009906292,2.2563934326171875e-05,0.09752049922943115,20.43347147440369,,0.5417464420199394,0.4167896726727486,69.87476539611816,0.6338514912128449


==> csv/div2k/bpg_0.csv <==
bpp,psnr,ms-ssim,lpips,fid,dbcnn,dists,dbcnn,pyiqa-musiq,pyiqa-ckdn
0.2603359999880195,29.864253845214844,0.9637857812643051,0.1925411243736744,64.52527917730725,0.4300468772649765,0.14452322244644164,0.4300468772649765,63.759024162292484,0.6377164208889008
0.3945779989659786,31.674894351959228,0.9771077799797058,0.1348008759878576,50.70123883484109,0.4803837192058563,0.1144954913854599,0.4803837192058563,67.01152633666992,0.6374972856044769
0.5125300020724535,32.9395920753479,0.9836279678344727,0.10272909970954061,42.81155129652217,0.5133976358175277,0.09627880811691285,0.5133976358175277,68.45880104064942,0.6364886605739594
0.7416639997065068,34.90267221450806,0.9905210638046265,0.0672067984379828,32.9272856851959,0.5551609593629837,0.0717639261484146,0.5551609593629837,69.85477012634277,0.6350258880853653
0.9331350003182888,36.26318344116211,0.9938143235445023,0.04943487961310893,27.051469477664284,0.5771024945378304,0.05690259158611297,0.5771024945378304,70.42646263122559,0.633807156085968
1.5685240061581134,39.688786849975585,0.9987885922193527,0.022842745161615313,16.902152687335672,0.6146385458111763,0.03004262089729309,0.6146385458111763,71.13471775054931,0.6318867331743241


==> csv/div2k/cdc_epsilon_rho09.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID,dbcnn,dists,dbcnn,piq-pieapp,pyiqa-musiq,pyiqa-ckdn
0.2439397,25.9617498016,0.087842,0.94357495,27.22269,0.5557743307948112,0.06350298583507538,0.5598546168208123,0.7269529610872268,69.50467502593995,0.5991929656267166
0.333600545,27.148313465,0.069044,0.9615574,22.94016775,0.567403911948204,0.05331838130950928,0.5721469148993492,0.5824459697306156,70.08791473388672,0.6159531259536744
0.5225009,29.220067214,0.043238446,0.9808061, 18.38582510,0.5973468181490899,0.03558105766773224,0.6009276461601257,0.48617158830165863,70.93024105072021,0.6193782138824463


==> csv/div2k/cdc_residual_epsilon_rho01.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,pyiqa-pieapp,pyiqa-musiq,pyiqa-ckdn,piq-pieapp,fid_patches_no_overlap,bpp,fid,fid_patches,enc_time,dec_time
27.706095027923585,0.9563904118537903,0.0841460351087153,0.5661817124485969,0.07672290682792664,0.6663935217261314,70.1510747909546,0.624043093919754,0.6411508390307427,32.29407980301863,0.2308409996703267,31.669688070081065,,,
30.56579755783081,0.9806267541646957,0.049762549716979264,0.5838632324337959,0.04938170850276947,0.4849554032087326,70.87475410461425,0.6291119194030762,0.46993611097335813,20.131738145129873,0.42666200049221514,22.224018488081413,,,
33.44628934860229,0.9924057191610336,0.027125000655651092,0.6028355127573013,0.030410659313201905,0.33732073500752446,71.21965450286865,0.6305825239419938,0.32858714506030084,12.27803177443377,0.7338479994237423,16.37456564273026,,,


==> csv/div2k/cdc_residual_epsilon_rho05.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid,dbcnn,piq-pieapp,pyiqa-musiq,pyiqa-ckdn
25.227688121795655,0.9224825650453568,0.10270795412361622,0.5746416369080544,0.07870928049087525,"{'psnr': 27.657957077026367, 'ms-ssim': 0.9462952417135239, 'lpips': 0.21634591244161128, 'dbcnn': 0.38651879101991654, 'dists': 0.14306072056293487}",0.1758788473531604,0.02157102346420288,5.302591955661773,33.489179373296,0.5758475083112716,0.7446522879600525,69.63234485626221,0.6036003944277764
26.73976230621338,0.9469884181022644,0.08103048831224441,0.5845636889338494,0.06576794803142548,"{'psnr': 29.11102212905884, 'ms-ssim': 0.9630565923452378, 'lpips': 0.15599681284278633, 'dbcnn': 0.4415658837556839, 'dists': 0.11158287465572357}",0.2521269143372774,0.021614069938659667,5.302426061630249,28.14608707431836,0.5861328926682472,0.6537871286273003,69.95824146270752,0.6123308902978897
27.880541801452637,0.9597012931108475,0.06553332213312388,0.5906592136621476,0.056126320362091066,"{'psnr': 30.13327714920044, 'ms-ssim': 0.9716205954551697, 'lpips': 0.11973329581320286, 'dbcnn': 0.47020396709442136, 'dists': 0.09300470292568207}",0.31944994255900383,0.0215852427482605,5.300730776786804,24.742185522862144,0.5931655073165893,0.5968070156872273,70.12454166412354,0.6153981417417527
29.231481399536133,0.9727578061819077,0.04923197023570538,0.6006005564332009,0.04363065540790558,"{'psnr': 31.557779693603514, 'ms-ssim': 0.980221232175827, 'lpips': 0.08052223790436983, 'dbcnn': 0.5152655053138733, 'dists': 0.06944235026836396}",0.43832660987973215,0.02161956548690796,5.304156079292297,20.400182811937157,0.6030822187662125,0.5061935493350029,70.60487659454346,0.621586743593216
30.246103839874266,0.9789234405755997,0.04014185393229127,0.6048074340820313,0.03744377851486206,"{'psnr': 32.54207992553711, 'ms-ssim': 0.9845244795083999, 'lpips': 0.06041506627574563, 'dbcnn': 0.5368035951256752, 'dists': 0.057106180787086486}",0.5360050109028817,0.021637463569641115,5.303916728496551,18.398828859360435,0.6066148135066033,0.45032926335930823,70.70341857910157,0.6234758508205414
31.85901424407959,0.9857900476455689,0.029418078642338516,0.6113407149910927,0.028044864535331726,"{'psnr': 33.910807075500486, 'ms-ssim': 0.988872994184494, 'lpips': 0.04074535703286528, 'dbcnn': 0.5613151079416275, 'dists': 0.04140962600708008}",0.7070004746317864,0.021741719245910646,5.30247987985611,15.79413653537648,0.6139983484148979,0.3740512402355671,70.96082527160644,0.6260318720340728


==> csv/div2k/cdc_x0_rho09.csv <==
BPP,PSNR,LPIPS,MS-SSIM,FID,dbcnn,dists,dbcnn,piq-pieapp,pyiqa-musiq,pyiqa-ckdn
0.2944489,26.5916117,0.078308, 0.94876048,23.3468788,0.587934707403183,0.05035588383674622,0.5884285390377044,0.6071573357284069,70.97347537994385,0.6021823906898498
0.47774699687,29.349,0.051176640959456565,.974,18.385,0.6033200189471245,0.03358386218547821,0.6036519500613212,0.4487586160004139,71.20828243255615,0.6180253487825393
0.684653999,31.110411701202,0.03695835038, 0.9836208,16.03501153,0.6065159493684769,0.025210024118423463,0.6065351581573486,0.3552345694601536,71.32503978729248,0.6225768852233887


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.05_ft128_ema_20.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
28.22371154785156,0.9558287930488586,0.12442858055233956,0.5096131181716919,0.0991041761636734,"{'psnr': 29.280595512390136, 'ms-ssim': 0.9622425562143326, 'lpips': 0.20424646627157927, 'dbcnn': 0.4131912308931351, 'dists': 0.1516948264837265, 'bpp': 0.19531830806285144}",0.19531830806285144,0.07574503660202027,2.2653231739997866,39.92483523800428
28.230896129608155,0.9558970248699188,0.12488020952790975,0.505247203707695,0.10037610054016113,"{'psnr': 29.291720180511476, 'ms-ssim': 0.9622757118940354, 'lpips': 0.20399927973747253, 'dbcnn': 0.4130477342009544, 'dists': 0.15185211658477782, 'bpp': 0.19645537193864585}",0.19645537193864585,0.10667569160461426,2.3738209772109986,39.95447806911773
31.20086278915405,0.9792414748668671,0.07768125941976906,0.5426994132995605,0.06861003935337066,"{'psnr': 31.879677715301515, 'ms-ssim': 0.9804600542783737, 'lpips': 0.10852244649082422, 'dbcnn': 0.46831876307725906, 'dists': 0.09874999284744262, 'bpp': 0.3685785185545683}",0.3685785185545683,0.12777607440948485,2.9755539155006407,29.21617937734561
31.21857374191284,0.9792428416013718,0.07723949549719691,0.5433180788159371,0.06825810611248016,"{'psnr': 31.885755367279053, 'ms-ssim': 0.9804595917463302, 'lpips': 0.10840571630746126, 'dbcnn': 0.4684185555577278, 'dists': 0.09896403431892395, 'bpp': 0.36859266012907027}",0.36859266012907027,0.0768200421333313,2.2657771730422973,29.154529024190992
34.27062881469727,0.993409960269928,0.034950052462518214,0.5836888828873634,0.03860390722751617,,0.6615740007162094,,,18.47138745142388


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.1_ft128_ema_100.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
27.706624603271486,0.9528823357820511,0.08485477218404412,0.5598728808760643,0.07715892910957337,"{'psnr': 29.750086669921874, 'ms-ssim': 0.967045487165451, 'lpips': 0.17347628891468048, 'dbcnn': 0.42734883695840836, 'dists': 0.13268327355384826}",0.23083763509988786,0.034644081592559814,6.196829011440277,31.669688070081065
30.579461402893067,0.9771605980396271,0.05014469783753157,0.5775038692355156,0.05020260274410248,"{'psnr': 32.375471172332766, 'ms-ssim': 0.9829847699403763, 'lpips': 0.08714388448745013, 'dbcnn': 0.48883260309696197, 'dists': 0.08294613301753997}",0.42665762946009633,0.022762305736541748,5.649346754550934,22.224018488081413
33.45742044448853,0.9888886576890945,0.02763989723287523,0.5958439218997955,0.031136504411697387,"{'psnr': 34.9845094871521, 'ms-ssim': 0.9908676117658615, 'lpips': 0.04074087183922529, 'dbcnn': 0.5439914298057557, 'dists': 0.046969208121299746}",0.7338474771380424,0.07457913160324096,11.62301589012146,16.37456564273026
33.45742044448853,0.9888886576890945,0.02763989723287523,0.5958439218997955,0.031136504411697387,"{'psnr': 34.9845094871521, 'ms-ssim': 0.9908676117658615, 'lpips': 0.04074087183922529, 'dbcnn': 0.5439914298057557, 'dists': 0.046969208121299746}",0.7338474771380424,0.023250064849853515,5.6503118848800655,16.37456564273026


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.1_ft128_ema_20.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,bpp,fid
28.63309673309326,0.9651724648475647,0.10370373241603374,0.5212695977091789,0.07993685483932494,0.2308409996703267,32.64401405907353
31.63236246109009,0.9854733389616013,0.06127797929570079,0.5576251056790352,0.05302646100521088,0.42666200049221514,23.851626475595936
34.47890594482422,0.9943227261304856,0.027674062829464673,0.588505370914936,0.030065187215805055,0.7338479994237423,15.889459618768342


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.2_ft128_ema_20.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,bpp,fid
27.547834186553956,0.9577037471532822,0.11088022235780955,0.49808707743883135,0.08849402725696563,0.2184880007058382,34.75864382032745
30.483411483764648,0.9814384096860885,0.06650049321353435,0.5391029140353203,0.05948004186153412,0.39814800046384335,24.95293495072343
32.155719413757325,0.9889935261011124,0.04390817760489881,0.5613706135749816,0.044777759313583375,0.556013001576066,19.785898093243702


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.3_ft128_ema_100.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
27.123822078704833,0.949654832482338,0.0798951755464077,0.5786075454950332,0.06709621131420135,"{'psnr': 29.422769451141356, 'ms-ssim': 0.9654314684867858, 'lpips': 0.16107851468026638, 'dbcnn': 0.43068022429943087, 'dists': 0.11914470851421356}",0.24670968174934388,0.025134191513061524,6.130270276069641,28.784498576223257
28.790344848632813,0.9667951309680939,0.059627298284322026,0.5861551243066788,0.0539788818359375,"{'psnr': 30.918071384429933, 'ms-ssim': 0.9764183497428894, 'lpips': 0.10923791427165269, 'dbcnn': 0.4716092735528946, 'dists': 0.09008828282356263}",0.3483331241458654,0.058331112861633304,8.933619325160981,23.685929367584265
29.82851587295532,0.9748935312032699,0.04839811123907566,0.5921836850047112,0.04553202569484711,"{'psnr': 31.92900194168091, 'ms-ssim': 0.981648381948471, 'lpips': 0.08148496655747295, 'dbcnn': 0.5029942920804024, 'dists': 0.07309288918972015}",0.43890756301581857,0.03006734848022461,8.178520758152008,20.794674911816685
31.429384059906006,0.9831601667404175,0.034885831288993356,0.5991153103113175,0.034433709383010866,"{'psnr': 33.38830877304077, 'ms-ssim': 0.9871483016014099, 'lpips': 0.0523965906444937, 'dbcnn': 0.5321283075213432, 'dists': 0.053726548552513125}",0.5893367770314216,0.02830343008041382,5.427547895908356,17.514978836130126


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.3_ft128_ema_20.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
27.994827537536622,0.9586817961931229,0.09185680765658617,0.540150351524353,0.06492552280426026,"{'psnr': 29.422769451141356, 'ms-ssim': 0.9654314684867858, 'lpips': 0.16107851468026638, 'dbcnn': 0.43068022429943087, 'dists': 0.11914470851421356}",0.24670968174934388,0.07764901876449586,2.138533627986908,27.642673621760252
29.736670265197755,0.9733490777015686,0.06995207259431481,0.5562103670835495,0.052814883589744566,"{'psnr': 30.918071384429933, 'ms-ssim': 0.9764183497428894, 'lpips': 0.10923791427165269, 'dbcnn': 0.4716092735528946, 'dists': 0.09008828282356263}",0.3483331241458654,0.07463501214981079,2.271771242618561,23.711655674120095
30.849546241760255,0.9800454986095428,0.056812902297824625,0.5651939654350281,0.045462646484375,"{'psnr': 31.92900194168091, 'ms-ssim': 0.981648381948471, 'lpips': 0.08148496655747295, 'dbcnn': 0.5029942920804024, 'dists': 0.07309288918972015}",0.43890756301581857,0.04233964920043945,2.085108742713928,21.157277046455192
32.44874664306641,0.989966225028038,0.037184022376313804,0.5804251122474671,0.03398427665233612,,0.5893329979479313,,,17.49196882754927


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_100.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
25.227688121795655,0.9224825650453568,0.10270795412361622,0.5746416369080544,0.07870928049087525,"{'psnr': 27.657957077026367, 'ms-ssim': 0.9462952417135239, 'lpips': 0.21634591244161128, 'dbcnn': 0.38651879101991654, 'dists': 0.14306072056293487, 'bpp': 0.1758788473531604}",0.1758788473531604,0.02157102346420288,5.302591955661773,33.489179373296
26.73976230621338,0.9469884181022644,0.08103048831224441,0.5845636889338494,0.06576794803142548,"{'psnr': 29.11102212905884, 'ms-ssim': 0.9630565923452378, 'lpips': 0.15599681284278633, 'dbcnn': 0.4415658837556839, 'dists': 0.11158287465572357, 'bpp': 0.2521269143372774}",0.2521269143372774,0.021614069938659667,5.302426061630249,28.14608707431836
27.880541801452637,0.9597012931108475,0.06553332213312388,0.5906592136621476,0.056126320362091066,"{'psnr': 30.13327714920044, 'ms-ssim': 0.9716205954551697, 'lpips': 0.11973329581320286, 'dbcnn': 0.47020396709442136, 'dists': 0.09300470292568207, 'bpp': 0.31944994255900383}",0.31944994255900383,0.0215852427482605,5.300730776786804,24.742185522862144
29.231481399536133,0.9727578061819077,0.04923197023570538,0.6006005564332009,0.04363065540790558,"{'psnr': 31.557779693603514, 'ms-ssim': 0.980221232175827, 'lpips': 0.08052223790436983, 'dbcnn': 0.5152655053138733, 'dists': 0.06944235026836396, 'bpp': 0.43832660987973215}",0.43832660987973215,0.02161956548690796,5.304156079292297,20.400182811937157
30.246103839874266,0.9789234405755997,0.04014185393229127,0.6048074340820313,0.03744377851486206,"{'psnr': 32.54207992553711, 'ms-ssim': 0.9845244795083999, 'lpips': 0.06041506627574563, 'dbcnn': 0.5368035951256752, 'dists': 0.057106180787086486, 'bpp': 0.5360050109028817}",0.5360050109028817,0.021637463569641115,5.303916728496551,18.398828859360435
31.85901424407959,0.9857900476455689,0.029418078642338516,0.6113407149910927,0.028044864535331726,"{'psnr': 33.910807075500486, 'ms-ssim': 0.988872994184494, 'lpips': 0.04074535703286528, 'dbcnn': 0.5613151079416275, 'dists': 0.04140962600708008, 'bpp': 0.7070004746317864}",0.7070004746317864,0.021741719245910646,5.30247987985611,15.79413653537648


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.5_ft128_ema_20.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
25.87005313873291,0.9333152455091477,0.10925450939685107,0.5345418921113014,0.07393762648105622,"{'psnr': 27.657957077026367, 'ms-ssim': 0.9462952417135239, 'lpips': 0.21634591244161128, 'dbcnn': 0.38651879101991654, 'dists': 0.14306072056293487, 'bpp': 0.1758788473531604}",0.1758788473531604,0.023431107997894288,1.129406316280365,30.873973199538284
27.524374408721926,0.9559068661928177,0.08909228231757879,0.5461471071839332,0.061435575485229495,"{'psnr': 29.11102212905884, 'ms-ssim': 0.9630565923452378, 'lpips': 0.15599681284278633, 'dbcnn': 0.4415658837556839, 'dists': 0.11158287465572357, 'bpp': 0.2521269143372774}",0.2521269143372774,0.023621375560760497,1.1299902081489563,26.269958519059287
28.764802780151367,0.9673422193527221,0.07410192592069506,0.5566640663146972,0.05248640835285187,"{'psnr': 30.13327714920044, 'ms-ssim': 0.9716205954551697, 'lpips': 0.11973329581320286, 'dbcnn': 0.47020396709442136, 'dists': 0.09300470292568207, 'bpp': 0.31944994255900383}",0.31944994255900383,0.05193342447280884,1.3779731225967407,23.90805495542014
30.15645259857178,0.9780840623378754,0.05557479443028569,0.5711243331432343,0.041870770454406736,"{'psnr': 31.557779693603514, 'ms-ssim': 0.980221232175827, 'lpips': 0.08052223790436983, 'dbcnn': 0.5152655053138733, 'dists': 0.06944236755371094, 'bpp': 0.43832660987973215}",0.43832660987973215,0.07778653860092163,1.9858146405220032,20.279164661935056
31.18680856704712,0.98298011302948,0.043873076625168324,0.5796242997050285,0.035249610543251035,"{'psnr': 32.54207992553711, 'ms-ssim': 0.9845244795083999, 'lpips': 0.06041506627574563, 'dbcnn': 0.5368035951256752, 'dists': 0.057106180787086486, 'bpp': 0.5360050109028817}",0.5360050109028817,0.07433154821395874,2.0136897587776184,18.258033939500592
32.8137082862854,0.9882381802797318,0.029645970007404685,0.5911862686276436,0.0269461989402771,"{'psnr': 33.910807075500486, 'ms-ssim': 0.988872994184494, 'lpips': 0.04074535703286528, 'dbcnn': 0.5613151079416275, 'dists': 0.04140962600708008, 'bpp': 0.7070004746317864}",0.7070004746317864,0.07081496953964234,1.9380411100387573,15.402319318105015


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.7_ft128_ema_100.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
25.690926513671876,0.9340034008026123,0.09194615472108125,0.5819119250774384,0.06930828630924225,"{'psnr': 28.178143215179443, 'ms-ssim': 0.9536128020286561, 'lpips': 0.1785273937880993, 'dbcnn': 0.4245640394091606, 'dists': 0.12020176470279693, 'bpp': 0.21703096210956574}",0.21703096210956574,0.021716961860656737,5.303779616355896,29.854837685401264
27.269685325622557,0.9561233711242676,0.0694181388616562,0.5943267780542374,0.058324413895607,"{'psnr': 29.66393424987793, 'ms-ssim': 0.9683406221866607, 'lpips': 0.12432334531098604, 'dbcnn': 0.48703601479530334, 'dists': 0.09098001658916473, 'bpp': 0.31269006453454495}",0.31269006453454495,0.021659231185913085,5.303238670825959,25.444075844304678
29.69963960647583,0.9763051581382751,0.043353466745465995,0.6079992601275443,0.03825262486934662,"{'psnr': 31.967051792144776, 'ms-ssim': 0.9823212325572968, 'lpips': 0.06641247948631644, 'dbcnn': 0.5446628946065902, 'dists': 0.05828273892402649, 'bpp': 0.5093935327231884}",0.5093935327231884,0.02164788007736206,5.301732199192047,18.891695553484226


==> csv/div2k/rho_ablations/cdc_yang_orig_yang_orig_yang32_dmse1.0_residual_lpips_rho0.7_ft128_ema_20.csv <==
psnr,ms-ssim,lpips,dbcnn,dists,secondary_0,bpp,enc_time,dec_time,fid
26.332540912628176,0.9437672179937363,0.09954752665013075,0.5482402512431145,0.06502932786941529,"{'psnr': 28.178143215179443, 'ms-ssim': 0.9536128020286561, 'lpips': 0.1785273937880993, 'dbcnn': 0.4245640394091606, 'dists': 0.12020176470279693}",0.21703096210956574,0.07143581867218017,2.195410814285278,27.96642928963729
28.00645610809326,0.9629937821626663,0.0781556909903884,0.5582405912876129,0.0522393250465393,"{'psnr': 29.632524547576903, 'ms-ssim': 0.9681380927562714, 'lpips': 0.1269912339374423, 'dbcnn': 0.48160752058029177, 'dists': 0.09197360396385193}",0.3070021479576826,0.042776339054107666,2.125677170753479,23.879047889872652
30.57995485305786,0.9808385652303696,0.04729640454053879,0.5813977113366127,0.035054885745048524,"{'psnr': 31.967051792144776, 'ms-ssim': 0.9823212325572968, 'lpips': 0.06641247948631644, 'dbcnn': 0.5446628946065902, 'dists': 0.05828273892402649}",0.5093935327231884,0.07313183546066285,2.277981112003326,18.825591594373805


==> csv/video/pretrained-dcvc_fm.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,34.44160936264765,0.9436990839668683,0.2815909366912785,37.72912585667201,3346.9896078576357,0.012610125535970188,,27.73498983277881,27.73498983277881,0.06819795909439673,0.005597828935803731,,,,,
,,37.373516773042226,0.9672680716571354,0.2206038535625807,40.75932618549892,8572.96091146476,0.03229950671335765,,12.87801591968065,12.87801591968065,0.15046138370312187,0.017389759053999507,,,,,
,,39.023688669658846,0.9755081921673955,0.1931491215890717,42.48670996529716,16400.54560906955,0.06179073233548219,,7.791026088968067,7.791026088968067,0.2573926415367765,0.037113209407832706,,,,,


==> csv/video/pretrained-dvc.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,33.19688473338173,0.931912526530879,0.35750259406155066,36.557566017877484,10571.487340170725,0.039829159358161545,,36.592908416800185,36.592908416800185,0.054874992575816496,0.03793032460504915,,,,,
,,34.71652664366223,0.9485707174028668,0.31370360330101993,38.1167560168675,15134.329780687605,0.05702013474711704,,25.753840053960005,25.753840053960005,0.07599546480164629,0.05462453807094099,,,,,
,,36.14625339598883,0.9607737040093968,0.27394121093941587,39.174861385708766,21684.674991969518,0.08169923002255106,,18.26929028171577,18.26929028171577,0.10722329162895702,0.07847688799991284,,,,,


==> csv/video/pretrained-plvc.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,31.985484230858937,0.9255133867973374,0.09354054421629934,,,0.022908111087859638,,4.1517914021584374,4.1517914021584374,,,45039.17904761905,0.18424661761904762,0.3865569540476191,0.571261284285714,4.1517914021584374
,,32.77043318703061,0.9340547639131547,0.08510830843288983,,,0.05393908110119045,,3.4589296519141044,3.4589296519141044,,,106048.54857142856,0.17882462595238094,0.3213522342857144,0.5003996983333334,3.4589296519141044
,,33.02856348764329,0.9359393709046498,0.08150659938165475,,,0.06905548580109128,,3.261567941914791,3.261567941914791,,,135768.60952380951,0.20459165809523802,0.3275870888095237,0.5323964849999998,3.261567941914791


==> csv/video/pretrained-ssf2020.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,32.743585334959484,0.9299833933228537,0.337794547545768,36.134414450781684,10710.107428571428,0.043041519694297474,,21.186411240935456,21.186411240935456,,,,,,,
,,34.03086002395266,0.9447250914999418,0.3056740102704082,37.41873778297788,16325.259885714286,0.06560755805408583,,14.677187210307352,14.677187210307352,,,,,,,
,,35.32747383390154,0.9569372789490789,0.2712439648736091,38.70381528581891,24750.008685714285,0.09946473398001175,,9.742515193967336,9.742515193967336,,,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance__ssf2020_unet=yang_orig_freeze_ae_lfc_cfc_yang_orig_v_old.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,32.059027735846385,0.9445078667146819,0.13027112220369633,35.47753874824161,24755.232914285712,0.09948572898295119,,3.812799025741299,3.812799025741299,,,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance_nlc__dcvc_fm_ifq63_pfq63_unet=yang_orig_freeze_ae_lfc_cfc_nlc_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,37.32132929302397,0.970615289353189,0.12823331568212737,41.21272706894648,14180.021590791772,0.053424681075453666,,4.564818056053014,4.564818056053014,0.22607000034209496,0.0316421991910945,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance_nores_rho1ft__dcvc_fm_ifq63_pfq63_unet=yang_orig_freeze_ae_lfc_cfc_disable_residual_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,33.92109727178301,0.941584454051086,0.23748937851261528,37.17806611923944,3346.9896078576357,0.012610125535970188,,24.63784532862354,24.63784532862354,0.06819795909439673,0.005597828935803731,,,,,
,,36.386344566345215,0.9650259465546834,0.17690967039515573,39.743860954103006,8572.96091146476,0.03229950671335765,,10.747991479926895,10.747991479926895,0.15046138370312187,0.017389759053999507,,,,,
,,37.56784465517317,0.9729947268537112,0.1462622249419136,40.960152238210036,16400.54560906955,0.06179073233548219,,5.749227700507845,5.749227700507845,0.2573926415367765,0.037113209407832706,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance_rho0__ssf2020_unet=yang_orig_freeze_ae_lfc_cfc_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,33.97294552485148,0.951811297649429,0.15240622021967457,37.23745503107707,24747.349028571432,0.0994540454144621,,5.3974074168048105,5.3974074168048105,,,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance_rho1__ssf2020_unet=yang_orig_freeze_ae_lfc_cfc_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,30.65103546687535,0.9119521225917909,0.24357633203800236,33.60476092520214,10705.16937142857,0.04302167475014697,,15.231340380501535,15.231340380501535,,,,,,,
,,32.44572307132539,0.9341794560211045,0.1938617272426685,35.64030976840428,16324.28617142857,0.06560364491475602,,8.989147099469392,8.989147099469392,,,,,,,
,,33.89829580670312,0.9498838246720177,0.1677199657758077,37.12845379965647,24745.370514285714,0.09944609420928865,,4.913138535014127,4.913138535014127,,,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance_rho1_ft__dcvc_fm_ifq63_pfq63_unet=yang_orig_freeze_ae_lfc_cfc_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,33.458964425495694,0.9373849745449565,0.20187277331770886,36.784981716700955,3346.9896078576357,0.012610125535970188,,18.015818115726177,18.015818115726177,0.06819795909439673,0.005597828935803731,,,,,
,,35.68564494632539,0.961277047026725,0.13424300847308976,39.1737774449303,8572.96091146476,0.03229950671335765,,6.328345339400528,6.328345339400528,0.15046138370312187,0.017389759053999507,,,,,
,,36.707124145144505,0.9697899967432022,0.10935832985721175,40.345362569718134,16400.54560906955,0.06179073233548219,,3.1812103121526434,3.1812103121526434,0.2573926415367765,0.037113209407832706,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance_rho1_ft_nlc__dcvc_fm_ifq63_pfq63_unet=yang_orig_freeze_ae_lfc_cfc_nlc_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,33.75382445925758,0.9392456177160853,0.20590953541121312,37.09030214672997,3346.9896078576357,0.012610125535970188,,19.772841826992533,19.772841826992533,0.06819795909439673,0.005597828935803731,,,,,
,,36.11075250443958,0.962743165649119,0.14336417879022306,39.582967715490426,8572.96091146476,0.03229950671335765,,7.395177568722204,7.395177568722204,0.15046138370312187,0.017389759053999507,,,,,
,,37.19289961042858,0.970800210507143,0.1181248971948489,40.716682024456205,16400.54560906955,0.06179073233548219,,3.9414143580097516,3.9414143580097516,0.2573926415367765,0.037113209407832706,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance_rho1_ft_nlc__dcvc_fm_ifq63_pfq63_unet=yang_orig_freeze_ae_lfc_cfc_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,33.701009236290346,0.9382758146666345,0.2005858413254221,37.050715856097995,3346.9896078576357,0.012610125535970188,,19.837473304688046,19.837473304688046,0.06819795909439673,0.005597828935803731,,,,,
,,36.06724459875198,0.9622725516983441,0.13653362183343795,39.57080462864467,8572.96091146476,0.03229950671335765,,7.332735261213145,7.332735261213145,0.15046138370312187,0.017389759053999507,,,,,
,,37.16603792826334,0.9706870165751095,0.11356506940553941,40.72507325762795,16400.54560906955,0.06179073233548219,,3.608781109045651,3.608781109045651,0.2573926415367765,0.037113209407832706,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance_rho1_nlc__ssf2020_unet=yang_orig_freeze_ae_lfc_cfc_nlc_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,31.229046893346872,0.9185491343055453,0.2375156245238724,34.13647926512219,10708.397714285715,0.04303464873603763,,15.478901612015761,15.478901612015761,,,,,,,
,,33.081188627424694,0.9386192902922631,0.19512978102834452,36.090448451269246,16322.661485714285,0.06559711566725455,,9.245298432341315,9.245298432341315,,,,,,,
,,34.29196213177272,0.9518113193199748,0.17078935836220072,37.537642492566796,24747.837257142855,0.09945600749559083,,5.6007915067303315,5.6007915067303315,,,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_enhance_single_unet_rho1ft__dcvc_fm_ifq63_pfq63_unet=yang_orig_freeze_ae_lfc_cfc_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,33.665182848884946,0.9385456635412718,0.1992783709349377,36.9758307720366,3346.9896078576357,0.012610125535970188,,17.74369100294018,17.74369100294018,0.06819795909439673,0.005597828935803731,,,,,
,,35.981630218142556,0.9623140691717467,0.13665065004534666,39.38873021534511,8572.96091146476,0.03229950671335765,,6.395999998967341,6.395999998967341,0.15046138370312187,0.017389759053999507,,,,,
,,37.13209037508284,0.9706596096640542,0.11120912407790975,40.61666357676188,16400.54560906955,0.06179073233548219,,3.3877089374961997,3.3877089374961997,0.2573926415367765,0.037113209407832706,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_ft-q__ssf2020_unet=yang_orig_lfc_cfc_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,30.096643489655996,0.9065535179206303,0.2178049139093075,33.68530077253069,9338.473142857143,0.037529229129923576,,14.031459264182843,14.031459264182843,,,,,,,
,,31.29365334556216,0.9280210344848179,0.163409032321402,34.884088201976965,14893.397942857144,0.059853226043503814,8.371560214548538,8.371560214548538,8.371560214548538,,,,,,,
,,31.622917019980292,0.9331240453180812,0.15077435261259473,35.19676258541289,16826.509714285716,0.06762196869488535,,7.685042201193255,7.685042201193255,,,,,,,
,,31.9239454296657,0.9381088587357883,0.14036619510856413,35.07035358792259,19369.69782857143,0.07784247134038802,,6.4895132740424515,6.4895132740424515,,,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_v_ft__dvc_mbt2018-mean_unet=yang_orig_freeze_ae_lfc_cfc_dual_unet_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,31.05446407045637,0.9156129923604783,0.2588342287125332,34.044342329842706,10571.375539999824,0.0398287381395875,,23.312188025267005,23.312188025267005,0.05487491710095845,0.03792986139153274,,,,,
,,33.30269376845587,0.94045407052551,0.20059877913267843,36.45724135353451,15134.572968200684,0.057021050980935496,,12.826027141485099,12.826027141485099,0.07599531998396458,0.054625589243319686,,,,,
,,34.55047525224232,0.9533039643934795,0.15788753671482914,37.837205148424424,21684.63782765416,0.08169909000219333,,7.774119770793163,7.774119770793163,0.10722329162895702,0.07847673004361555,,,,,


==> csv/video/vrescdc_vimeo90k-septuplet_v_ft__dvc_mbt2018-mean_unet=yang_orig_lfc_cfc_dual_unet_yang_orig_v.csv <==
ae,df_dir,psnr,ms-ssim,lpips,psnr-yuv,bitrate,bpp,fid-p,fid,fid_no_patches,estbpp_kf,estbpp_if,frame_filesize,time_data,time_metrics,time_total,fid-global
,,31.632262079148067,0.9162450877257756,0.29713251938067736,34.56335479145958,5986.802146610805,0.02255588916396456,,35.52413319829026,35.52413319829026,0.05487491710095845,0.0184794082671039,,,,,
,,32.867859657378425,0.9336622401646205,0.22254992948224148,36.00026778720674,10431.469366110667,0.039301627325781054,,18.40199859035954,18.40199859035954,0.07599531998396458,0.03467171180179183,,,,,
,,34.235171802611575,0.948900308396135,0.17626083069436607,37.51871431895665,16165.759454720635,0.06090615149498696,,10.791682444364312,10.791682444364312,0.10722329162895702,0.055061414968809404,,,,,

